Your Neighbors Know: Leveraging Local Neighborhoods for Backdoor Detection in Decentralized Learning

Decentralized learning (DL) is an emerging machine learning paradigm where nodes collaboratively train models without a central server. However, the collaborative nature of DL makes it vulnerable to backdoor attacks, where a model is taught to behave normally on standard inputs while executing hidden, malicious actions when encountering data with specific triggers. Backdoor attacks in DL remain understudied and existing defenses often overlook DL constraints. We introduce Argus, a novel backdoor detection framework native to DL that requires neither a central coordinator nor prior knowledge of the trigger. In Argus, honest nodes locally analyze received model updates to identify potential backdoor triggers. Nodes then collectively share their triggers with their neighbors and use a structural similarity metric to separate true backdoors from false alarms induced by data heterogeneity. A key insight is that false positive triggers exhibit inconsistencies across participants while true positive ones show consistent patterns. Model updates that fail this collaborative test are rejected, and persistently malicious senders are eventually evicted. We provide the first theoretical convergence guarantees for a DL-specific backdoor detection mechanism, showing that filtering out suspicious model updates with high probability preserves a convergence rate comparable to standard DL. We implement and evaluate Argus on three standard datasets and against three state-of-the-art baselines. Across settings, Argus reduces attack success rates by up to 90 points compared to no defense, while preserving model utility within 5 percentage points of an omniscient oracle. Furthermore, the effectiveness of Argus compared to baselines improves as data heterogeneity increases.

==> plots/persistence_asr.dat <==
round asr
10 1.1
20 3.0
30 9.1
40 14.6
50 24.6
60 32.9
70 43.4
80 49.7
90 55.1
100 55.2
110 52.5
120 47.1
130 40.4
140 37.5
150 33.9
160 30.6
170 29.0
180 25.3
190 39.5
200 49.1
210 54.7
220 55.2
230 60.9
240 60.2
250 62.7


==> plots/propagation_asr.dat <==
round none_hop1 none_avg rej50_hop1 rej50_avg rej75_hop1 rej75_avg
10 4.2 1.0 0.8 0.3 0.6 0.3
20 12.0 3.1 2.7 0.9 0.8 0.3
30 34.5 9.1 12.6 3.7 6.6 1.9
40 49.3 14.7 22.2 6.5 6.6 2.0
50 57.9 24.6 30.6 12.0 15.8 5.4
60 64.7 32.9 38.4 16.2 12.5 5.0
70 71.8 43.2 48.0 24.5 25.4 9.4
80 73.0 50.1 51.8 30.2 21.5 10.1
90 78.8 55.3 61.8 37.7 39.7 16.5
100 73.0 55.1 54.5 37.0 25.9 14.2
110 80.1 62.0 64.7 46.7 43.0 23.0
120 79.2 63.3 65.9 49.9 40.9 24.4
130 76.7 62.1 64.5 50.7 45.9 27.3
140 78.1 63.9 65.9 52.8 39.6 28.3
150 78.2 63.9 67.3 54.3 52.4 33.3
160 81.3 64.3 71.2 55.1 48.1 33.6

